BFS 10: A nascent bipolar H II region in a filamentary molecular cloud

We present a study of the compact blister HII region BFS 10 and its highly filamentary molecular cloud. We utilize 12CO observations from the Five College Radio Astronomy Observatory to determine the distance, size, mass, and velocity structure of the molecular cloud. Infrared observations obtained from the UKIRT Infrared Deep Sky Survey and the Spitzer Infrared Array Camera, as well as radio continuum observations from the Canadian Galactic Plane Survey, are used to extract information about the central HII region. This includes properties such as the ionizing photon rate and infrared luminosity, as well as identifying a rich embedded star cluster associated with the central O9 V star. Time-scales regarding the expansion rate of the HII region and lifetime of the ionizing star reveal a high likelihood that BFS 10 will develop into a bipolar HII region. Although the region is expected to become bipolar, we conclude from the clouds velocity structure that there is no evidence to support the idea that star formation at the location of BFS 10 was triggered by two colliding clouds. A search for embedded young stellar objects (YSOs) within the molecular cloud was performed. Two distinct regions of YSOs were identified; one region associated with the rich embedded cluster and another sparse group associated with an intermediate mass YSO.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
